Understanding anisotropy generated by fluctuations in heavy-ion collisions

Event-by-event fluctuations are central to the current understanding of ultrarelativistic heavy-ion collisions. In particular, fluctuations in the geometry of the early-time collision system are responsible for new phenomena such as triangular flow, which have solved important puzzles in existing data. We propose a simple model where initial fluctuations stem from independent flux tubes randomly distributed in the transverse plane. We calculate analytically the moments of the initial anisotropies (dipole asymmetry, eccentricity, triangularity), which are the sources of anisotropic flow, and their mutual correlations. Our analytic results are in good agreement with calculations from commonly-used Monte-Carlo codes, providing a simple understanding of the fluctuations contained in these models. Any deviation from these results in future experimental data would thus indicate the presence of non-trivial correlations between the initial flux tubes and/or extra sources of fluctuations that are not present in current models.

==> data/moments.LHC.CGC.dat <==
#1-cent	2-Npart	3-b	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-ecc123	26-ecc12	27-ecc23	28-ecc13	29-eps6,4	30-ecc1223	31-eps{1,1}	32-eps{2,2}	33-eps{3,3}	34-eps{3,1}	35-eps{3,-1}
0.025	387.807	2.0945	16.8046	82.4158	433.21	13874.6	512520	3.24631e+06	9.40223e+08	0.0349326	0.00156155	4.9745e-06	-0.907067	0.0906455	0.0105315	0.000223935	0.0828287	0.00875919	0.000155013	-32.4076	2.51556	-1276.57	-9.66639	-5.2178e-05	-2.38486e-05	-8.60192e-08	3.98889e-07	110.172	4.34609e-07	-0.000114086	0.00378873	-6.37438e-06	1.09239e-05	-0.00023918
0.075	341.769	3.82178	14.7139	68.0846	339.24	9880.69	336327	2.05324e+06	5.39216e+08	0.0410519	0.002164	9.68624e-06	-2.09858	0.161522	0.0301462	0.00138978	0.0997775	0.0126379	0.000315312	-68.3528	11.2243	-2492.13	-73.9151	-0.000214759	-9.29196e-05	-4.26075e-07	2.09074e-06	461.802	3.98982e-06	-0.00042877	0.0204392	6.91487e-05	7.40486e-05	-0.00097625
0.125	299.016	4.94969	13.1763	58.1808	277.877	7518.77	240513	1.42823e+06	3.48841e+08	0.0468786	0.00283985	1.70781e-05	-2.75068	0.224075	0.0553045	0.00413189	0.112538	0.0160606	0.000507278	-81.5882	19.0218	-2748.73	-168.043	-0.000521057	-0.000223971	-4.48418e-07	6.69654e-06	731.817	1.89783e-05	-0.000833037	0.0430593	3.34848e-05	0.000244479	-0.00193438
0.175	260.796	5.86347	11.9309	50.5616	232.794	5915.37	179594	1.04215e+06	2.39683e+08	0.052991	0.00365609	2.89956e-05	-3.13409	0.276905	0.0827316	0.00872942	0.124457	0.0195969	0.000749651	-85.2384	24.6722	-2670.38	-252.509	-0.000974362	-0.000430393	-2.07548e-06	1.57944e-05	885.794	5.70708e-05	-0.00135586	0.0677899	9.52627e-05	0.000525853	-0.0030731
0.225	226.749	6.65256	10.8746	44.3846	197.673	4747.34	137570	782051	1.70471e+08	0.0597111	0.00467443	4.84547e-05	-3.3545	0.322271	0.110897	0.0152094	0.136235	0.0234607	0.00106985	-84.1413	28.0727	-2464.13	-310.347	-0.00160608	-0.000734649	-8.19396e-06	3.27549e-05	943.528	0.000133009	-0.00203373	0.0931262	4.32811e-05	0.000944952	-0.0044585
0.275	196.248	7.3587	9.95387	39.2076	169.231	3854.17	106897	596028	1.23526e+08	0.0671388	0.005958	8.05818e-05	-3.47108	0.362634	0.139631	0.0236953	0.149032	0.0280241	0.00151624	-80.5585	29.936	-2212.62	-348.793	-0.00247348	-0.00116835	-2.24428e-05	6.34292e-05	943.668	0.000266028	-0.002911	0.118523	-0.000116418	0.00154694	-0.00617518
0.325	168.937	8.00447	9.13214	34.7544	145.539	3148.89	83699.5	457961	9.03153e+07	0.0753361	0.00755295	0.000131992	-3.50527	0.398179	0.167902	0.033932	0.162165	0.033132	0.00210704	-75.4912	30.4784	-1949.52	-360.111	-0.00360336	-0.00177232	-7.19014e-05	0.000115504	902.369	0.000492513	-0.00404566	0.142922	-0.000474931	0.00239063	-0.0082477
0.375	144.55	8.60193	8.39351	30.89	125.596	2584.68	65902.5	353998	6.65347e+07	0.0844843	0.00955982	0.000215337	-3.48424	0.430233	0.195865	0.0459638	0.176536	0.0392071	0.00293413	-69.7572	30.076	-1696.92	-356.728	-0.00507819	-0.00258318	-0.000147844	0.000203237	838.235	0.00082804	-0.00547418	0.16618	-0.000784497	0.00342544	-0.0107934
0.425	122.759	9.1596	7.71919	27.4762	108.485	2124.27	51985.4	274243	4.91941e+07	0.0946488	0.0120645	0.000346717	-3.41738	0.458847	0.222964	0.0595313	0.192511	0.0465487	0.00410208	-63.7029	29.0027	-1461.89	-341.325	-0.00700257	-0.00368169	-0.000291486	0.000348199	761.807	0.00133554	-0.00731458	0.187686	-0.00147091	0.00486373	-0.0139802
0.475	103.345	9.6849	7.10093	24.4492	93.7567	1747.64	41073.5	212861	3.64531e+07	0.106114	0.0152797	0.000564817	-3.31753	0.484781	0.249309	0.0745752	0.210002	0.0552446	0.00572146	-57.6526	27.4677	-1249.93	-320.295	-0.00951298	-0.00518085	-0.000549115	0.00059279	681.504	0.00209318	-0.00970358	0.20704	-0.00244229	0.00673612	-0.0179192
0.525	86.1061	10.1849	6.52615	21.7249	80.8829	1434.83	32405.3	165099	2.71097e+07	0.119008	0.0193104	0.000911429	-3.18867	0.507969	0.274635	0.0909884	0.229442	0.0657201	0.00799484	-51.6957	25.6128	-1059.82	-293.318	-0.0127199	-0.00716363	-0.000963778	0.000990366	601.026	0.00317174	-0.0127725	0.224045	-0.00378548	0.00918723	-0.022826
0.575	70.8765	10.6613	5.98744	19.2563	69.5689	1174.32	25505.5	127822	2.01625e+07	0.133578	0.0245017	0.00148465	-3.03942	0.5294	0.299462	0.108862	0.250969	0.0784154	0.0112705	-45.9701	23.5711	-891.811	-264.3	-0.0169754	-0.00988858	-0.00169618	0.00166153	523.659	0.00479323	-0.016791	0.238202	-0.00553085	0.0124776	-0.0290781
0.625	57.5482	11.1184	5.48319	17.0259	59.6745	959.238	20077.9	99111.9	1.50846e+07	0.149947	0.0310672	0.00240155	-2.87371	0.549344	0.324007	0.128416	0.274923	0.0937413	0.0158639	-40.5831	21.4443	-746.35	-235.271	-0.0224852	-0.0135531	-0.00283839	0.00273969	452.235	0.00711632	-0.0220208	0.249276	-0.00796729	0.0168068	-0.036892
0.675	45.9106	11.5617	4.99554	14.9513	50.7973	778.15	15743.5	76703.1	1.1345e+07	0.168376	0.0393774	0.00388415	-2.68839	0.567817	0.347988	0.149309	0.300373	0.111401	0.0220242	-35.4526	19.2595	-619.214	-207.5	-0.0295409	-0.0184491	-0.00471824	0.00450273	386.741	0.0104565	-0.0287445	0.255971	-0.0114222	0.0224626	-0.0466152
0.725	35.9403	11.9893	4.52437	13.0252	42.848	625.46	12251.3	58973.4	8.4997e+06	0.188474	0.0496229	0.00616114	-2.48877	0.585771	0.372325	0.172293	0.327331	0.131557	0.0300715	-30.6203	17.0901	-508.174	-180.705	-0.0384078	-0.0249221	-0.00757755	0.00721499	326.896	0.0151486	-0.0371259	0.258872	-0.0152233	0.0292472	-0.0582638
0.775	27.5055	12.406	4.0624	11.2242	35.7157	497.13	9452.89	45044.9	6.39034e+06	0.209281	0.0617543	0.00957855	-2.27674	0.604153	0.39777	0.197721	0.35281	0.152114	0.0394912	-26.0933	14.9237	-411.732	-155.217	-0.049098	-0.033229	-0.012086	0.0112499	272.238	0.021663	-0.0473205	0.256237	-0.0200737	0.0374249	-0.0716207
#0.825	20.4659	12.804	3.59676	9.5163	29.3152	392.234	7326.26	34766.2	4.91958e+06	0.229814	0.0757815	0.0146642	-2.05654	0.624221	0.425622	0.226657	0.372656	0.17	0.0493466	-21.9548	12.9133	-331.547	-132.429	-0.0618494	-0.0439836	-0.019158	0.0171262	225.755	0.0308208	-0.0592392	0.24984	-0.0248301	0.046435	-0.0863426
#0.875	14.5822	13.1513	3.11851	7.88946	23.5819	305.796	5647.3	26743.2	3.7889e+06	0.247019	0.0908169	0.0217153	-1.8458	0.648318	0.459279	0.263081	0.374313	0.17662	0.0564428	-18.2634	11.1967	-264.588	-114.218	-0.076001	-0.0580569	-0.0307496	0.0249043	186.995	0.0439157	-0.0718848	0.243421	-0.0288614	0.054535	-0.0992315
#0.925	9.36662	13.4155	2.54039	6.14145	17.9802	231.429	4302.14	20472	2.96101e+06	0.253747	0.103642	0.0302283	-1.61751	0.654717	0.481186	0.299218	0.347639	0.164654	0.056718	-14.6833	9.62154	-206.027	-98.4242	-0.0911999	-0.0759822	-0.0518595	0.0335392	152.78	0.0638025	-0.0806074	0.237876	-0.0292828	0.0560052	-0.101093
#0.975	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan


==> data/moments.LHC.Gl.dat <==
#1-cent	2-Npart	3-b	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-ecc123	26-ecc12	27-ecc23	28-ecc13	29-eps6,4	30-ecc1223	31-eps{1,1}	32-eps{2,2}	33-eps{3,3}	34-eps{3,1}	35-eps{3,-1}
0.025	387.3	2.10734	15.8608	77.4191	409.498	13605.6	533424	3.50245e+06	1.15001e+09	0.0500819	0.00320819	2.09849e-05	-0.408883	0.0818169	0.00858544	0.000151676	0.0813079	0.00842729	0.000142978	-13.45	-0.151964	-521.06	4.80449	-4.25253e-05	-5.58332e-05	-3.03309e-08	6.65589e-07	-10.0602	8.97782e-07	-0.000139966	0.000880754	1.59604e-07	2.90988e-06	-5.64053e-05
0.075	341.131	3.83952	14.5507	68.4395	349.818	10921.8	404760	2.58805e+06	7.88439e+08	0.0542675	0.00377631	2.93621e-05	-1.17637	0.116951	0.0170252	0.000539511	0.0963526	0.0118052	0.000277062	-38.1819	1.18203	-1459.75	22.8621	-0.000117905	-0.000118618	-3.74267e-07	2.38393e-06	44.6572	1.95099e-06	-0.00048677	0.00660537	-1.77469e-05	-1.33483e-05	-0.000418916
0.125	297.962	4.97682	13.3322	60.3736	297.923	8725.51	305392	1.90159e+06	5.38728e+08	0.0587544	0.00444587	4.13499e-05	-1.72402	0.158112	0.0297194	0.00145023	0.109526	0.0152088	0.000454962	-53.1463	4.27946	-1938.53	28.2534	-0.000280143	-0.000237392	-7.94945e-07	6.66293e-06	175.808	5.50615e-06	-0.000933864	0.0164014	9.76822e-06	-7.61379e-06	-0.00104967
0.175	259.238	5.90137	12.2836	53.6927	256.44	7081.33	235324	1.43096e+06	3.80397e+08	0.0633075	0.00519069	5.74947e-05	-2.10013	0.197215	0.0448303	0.0030445	0.121978	0.0188208	0.000691053	-60.9111	7.76123	-2102.99	12.0226	-0.000545437	-0.000409621	-2.05199e-06	1.47267e-05	311.61	1.60699e-05	-0.00145897	0.02845	6.76012e-05	7.89657e-05	-0.00189048
0.225	224.794	6.69887	11.3601	48.0161	222.353	5810.63	184072	1.09536e+06	2.74984e+08	0.0681525	0.00605097	7.9865e-05	-2.34338	0.23203	0.0609598	0.00536522	0.134271	0.0227731	0.00100552	-63.9308	10.6935	-2088.99	-16.159	-0.000938729	-0.00064155	-3.75684e-06	2.96031e-05	412.234	4.14136e-05	-0.00206272	0.0411929	0.000207507	0.000247492	-0.00297063
0.275	194.309	7.40567	10.5452	43.1725	194.172	4818.86	146046	852014	2.03043e+08	0.0731879	0.00702147	0.000109278	-2.49578	0.262934	0.077492	0.0084262	0.146722	0.0271536	0.00142227	-64.1398	12.8187	-1986.21	-42.6446	-0.00145868	-0.000932494	-9.40636e-06	5.26563e-05	472.864	8.48459e-05	-0.00275035	0.0539876	0.000120858	0.000502964	-0.00425866
0.325	166.797	8.05767	9.80491	38.9067	170.062	4013.5	116536	666981	1.51191e+08	0.0788198	0.00819537	0.000152142	-2.58643	0.291465	0.0947192	0.012367	0.15987	0.032196	0.00198785	-62.6134	14.2547	-1837.66	-67.4005	-0.0021742	-0.00131664	-1.62317e-05	9.02181e-05	501.905	0.000163174	-0.00358868	0.0667067	0.000317492	0.00086747	-0.00587997
0.375	142.025	8.66532	9.11816	35.0689	148.985	3345.06	93116.7	523042	1.12893e+08	0.0851235	0.00961828	0.000213828	-2.62403	0.317556	0.11212	0.017145	0.173413	0.0378061	0.00271884	-59.8668	15.0839	-1666.04	-87.7554	-0.00310348	-0.00181491	-3.52507e-05	0.000149894	507.15	0.000295494	-0.00458869	0.0786846	0.000197772	0.0014304	-0.00785398
0.425	119.737	9.23942	8.48116	31.6138	130.537	2789.15	74490.6	410852	8.45949e+07	0.0923859	0.0113906	0.000304476	-2.61897	0.341576	0.129681	0.0228327	0.188625	0.0446317	0.00375668	-56.3554	15.5073	-1488.26	-103.177	-0.00434859	-0.00244839	-6.50358e-05	0.000245449	497.342	0.000497337	-0.00582253	0.0895569	0.000140496	0.00220603	-0.0104055
0.475	99.657	9.7896	7.87626	28.4291	114.006	2315.69	59298.9	321077	6.30255e+07	0.100578	0.0135937	0.000440691	-2.57489	0.363592	0.14721	0.0294351	0.204736	0.0524301	0.00513071	-52.2005	15.4232	-1307.18	-112.247	-0.00595637	-0.00329054	-0.00013716	0.000397496	471.165	0.0008223	-0.00736585	0.0991068	-0.000117707	0.00326836	-0.0135733
0.525	81.9528	10.3122	7.30842	25.5377	99.4568	1921.34	47223.8	251189	4.7131e+07	0.110051	0.016377	0.000649447	-2.50936	0.384846	0.165281	0.0371093	0.221846	0.0613539	0.00693608	-47.9589	15.0751	-1139.49	-117.239	-0.00804073	-0.00441829	-0.000271632	0.000639544	438.733	0.00131851	-0.00939411	0.107479	-0.000608711	0.00474897	-0.0174916
0.575	66.2909	10.8136	6.76043	22.8348	86.2592	1582.74	37349.3	195311	3.51841e+07	0.120895	0.0199106	0.000979403	-2.41595	0.405287	0.183893	0.0461255	0.239791	0.0714383	0.00929359	-43.4521	14.4417	-979.103	-117.457	-0.0107271	-0.00593127	-0.000532321	0.00103741	400.009	0.00208527	-0.0120088	0.113804	-0.00148726	0.00686447	-0.0225
0.625	52.3134	11.3107	6.22253	20.2818	74.2278	1292.42	29287.5	150600	2.60515e+07	0.134387	0.0247998	0.00153999	-2.30504	0.426036	0.203827	0.0568109	0.258964	0.0829811	0.0123424	-38.9324	13.6289	-831.083	-114.711	-0.014321	-0.00815955	-0.00101908	0.00171142	358.429	0.00330674	-0.0156319	0.118655	-0.00273134	0.0097193	-0.0289194
0.675	40.1786	11.7976	5.67578	17.7948	62.945	1037.05	22542.9	113969	1.89389e+07	0.149861	0.031122	0.00246589	-2.17021	0.447458	0.225411	0.0696141	0.278239	0.0953461	0.0160308	-34.2481	12.6094	-690.636	-107.325	-0.0189077	-0.0112898	-0.00188221	0.00281619	313.182	0.00515979	-0.0203186	0.121804	-0.00443563	0.0133758	-0.0367578
0.725	30.2482	12.2591	5.15282	15.5291	53.0985	829.443	17351.8	86408.9	1.38786e+07	0.166624	0.0389573	0.00392938	-2.03005	0.468999	0.248092	0.0843689	0.294508	0.106599	0.0198904	-29.8992	11.5486	-570.198	-99.2846	-0.0244908	-0.0155838	-0.00331329	0.00451633	270.797	0.00786778	-0.0260727	0.122866	-0.00672988	0.0177219	-0.045453
0.775	21.988	12.7096	4.61177	13.3036	43.8505	647.851	13037.7	63951.6	9.92022e+06	0.184234	0.0484593	0.00621768	-1.87417	0.49132	0.272686	0.101906	0.304294	0.114512	0.0233152	-25.5377	10.3437	-458.872	-88.7855	-0.031274	-0.0216925	-0.0058948	0.0070456	227.916	0.0120152	-0.0327689	0.122677	-0.00884167	0.0220212	-0.0537996
#0.825	14.8953	13.1316	4.01769	11.0066	34.7884	483.365	9339.46	45124.9	6.79005e+06	0.198896	0.0584323	0.00945535	-1.72196	0.514542	0.29988	0.123448	0.300693	0.114513	0.0248096	-21.2211	9.03066	-354.618	-75.7927	-0.0392747	-0.0301706	-0.0105814	0.010467	184.311	0.0184965	-0.039833	0.123627	-0.0111422	0.0256292	-0.0588534
#0.875	9.17675	13.4245	3.41767	8.85718	26.8419	352.127	6541.61	31079.9	4.45731e+06	0.192833	0.0593529	0.0108817	-1.62003	0.523295	0.317798	0.144699	0.26547	0.0948026	0.0197448	-17.7572	8.29809	-273.317	-68.5928	-0.0424826	-0.0361183	-0.0166563	0.011676	153.938	0.0248392	-0.0428041	0.134503	-0.0130972	0.0269576	-0.0536133
#0.925	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan
#0.975	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan

